Stellar population gradients and spatially resolved kinematics in luminous post-starburst galaxies

We have used deep integral field spectroscopy obtained with the GMOS instrument on Gemini-North to determine the spatial distribution of the post-starburst stellar population in four luminous E+A galaxies at z<0.04. We find all four galaxies have centrally-concentrated gradients in the young stellar population contained within the central ~1 kpc. This is in agreement with the Balmer line gradients found in local low luminosity E+A galaxies. The results from higher redshift (z~0.1) samples of luminous E+A galaxies have been varied, but in general have found the post-starburst signature to be extended or a galaxy-wide phenomenon or have otherwise failed to detect gradients in the stellar populations. The ubiquity of the detection of a centrally concentrated young stellar population in local samples, and the presence of significant radial gradients in the stellar populations when the E+A galaxy core is well resolved raises the possibility that spatial resolution issues may be important in interpreting the higher redshift results. The two early type E+A galaxies in our sample that can be robustly kinematically classified, using the LambdaR parameter, are fast-rotators. Combined with previous measurements, this brings the total number of E+A galaxies with measurements of LambdaR to twenty-six, with only four being classified as slow-rotators. This fraction is similar to the fraction of the early-type population as a whole and argues against the need for major mergers in the production of E+A galaxies, since major mergers should result in an increased fraction of slow rotators.

==> astroabs.txt <==
We have used deep integral field spectroscopy obtained with the GMOS instrument on Gemini-North to determine the spatial distribution of the post-starburst stellar population in four luminous E+A galaxies at z<0.04.  We find all four galaxies have centrally-concentrated gradients in the young stellar population contained within the central ~1 kpc. This is in agreement with the Balmer line gradients found in local low luminosity E+A galaxies. The results from higher redshift (z~0.1) samples of luminous E+A galaxies have been varied, but in general have found the post-starburst signature to be extended or a galaxy-wide phenomenon or have otherwise failed to detect gradients in the stellar populations. The ubiquity of the detection of a centrally concentrated young stellar population in local samples, and the presence of significant radial gradients in the stellar populations when the E+A galaxy core is well resolved raises the possibility that spatial resolution issues may be important in interpreting the higher redshift results. The two early type E+A galaxies in our sample that can be robustly kinematically classified, using the LambdaR parameter, are fast-rotators. Combined with previous measurements, this brings the total number of E+A galaxies with measurements of LambdaR to twenty-six, with only four being classified as slow-rotators. This fraction is similar to the fraction of the early-type population as a whole and argues against the need for major mergers in the production of E+A galaxies, since major mergers should result in an increased fraction of slow rotators.

